The ALMA-ALPINE [CII] survey: sub-kpc morphology of 3 main-sequence galaxy systems at z~4.5 revealed by ALMA

Context: From redshift 6 to redshift $\approx$ 4 galaxies grow rapidly from low mass galaxies towards the more mature massive galaxies we see at the cosmic noon. Growth via gas accretion and mergers undoubtedly shape this evolution - however, there currently exists much uncertainty over the contribution of each of these processes to the overall evolution of galaxies. Furthermore, previous characterisations of the morphology of galaxies in the molecular gas phase has been limited by the coarse resolution of previous observations. Aims: The goal of this paper is to derive the morpho-kinematic properties of 3 main-sequence systems at $z\sim4.5$, drawn from the ALPINE survey, using brand new high-resolution ALMA data in band 7. The objects were previously characterised as one merger with three components, and and two dispersion-dominated galaxies. Methods: We use intensity and velocity maps, position-velocity diagrams and radial profiles of [CII], in combination with dust continuum maps, to analyse the morphology and kinematics of the 3 systems.} Results: In general, we find that the high-resolution ALMA data reveal more complex morpho-kinematic properties. We identify in one galaxy interaction-induced clumps, showing the profound effect that mergers have on the molecular gas in galaxies, consistent with what is suggested in recent simulations. A galaxy that was previously classified as dispersion dominated turned out to show two bright [CII] emission regions, that could either be merging galaxies or massive star-forming regions within the galaxy itself. The high resolution data for the other dispersion dominated object also revealed clumps of [CII] that were not previously identified. Within the sample, we might also detect star-formation powered outflows (or outflows from Active Galactic Nuclei) which appear to be fuelling diffuse gas regions and enriching the circumgalactic medium.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
